Valid P-Value for Deep Learning-Driven Salient Region

Various saliency map methods have been proposed to interpret and explain predictions of deep learning models. Saliency maps allow us to interpret which parts of the input signals have a strong influence on the prediction results. However, since a saliency map is obtained by complex computations in deep learning models, it is often difficult to know how reliable the saliency map itself is. In this study, we propose a method to quantify the reliability of a salient region in the form of p-values. Our idea is to consider a salient region as a selected hypothesis by the trained deep learning model and employ the selective inference framework. The proposed method can provably control the probability of false positive detections of salient regions. We demonstrate the validity of the proposed method through numerical examples in synthetic and real datasets. Furthermore, we develop a Keras-based framework for conducting the proposed selective inference for a wide class of CNNs without additional implementation cost.

==> img/mul_ref/fpr_abs.csv <==
Start Time,Duration,Run ID,Name,Source Type,Source Name,User,Status,alpha,n,num_iter,bonf_fpr,bonf_ks,naive_fpr,naive_ks,oc_fpr,oc_ks,parametric_fpr,parametric_ks
2022-09-29 17:17:56,2.9min,19238aa5ee85474ba82fe4f99083bcf7,,LOCAL,experiment_multiple_reference/synthetic_fpr/fpr_lta_mref.py,miwa.daiki,FINISHED,0.05,256,1000,0,0,0.907,0,0.049,0.3999939870195307,0.059,0.5985695454558524
2022-09-29 17:17:56,3.6min,ad1a7911555d48f1bef5c640b6c52223,,LOCAL,experiment_multiple_reference/synthetic_fpr/fpr_lta_mref.py,miwa.daiki,FINISHED,0.05,64,1000,0,0,0.913,0,0.045,0.4457481428737472,0.055,0.31005389212604684
2022-09-29 17:17:56,45.5min,57dc5b48c0f6490182f5f371e135fa4f,,LOCAL,experiment_multiple_reference/synthetic_fpr/fpr_lta_mref.py,miwa.daiki,FINISHED,0.05,4096,1000,0,0,1,0,0.054,0.07799257393783188,0.044,0.09960351767618081
2022-09-29 17:17:55,3.7min,56253bc9962d4261b1b26b828939e84c,,LOCAL,experiment_multiple_reference/synthetic_fpr/fpr_lta_mref.py,miwa.daiki,FINISHED,0.05,1024,1000,0,0,0.913,0,0.043,0.41938216983257715,0.046,0.6720047267119873


==> img/mul_ref/fpr_avg.csv <==
Start Time,Duration,Run ID,Name,Source Type,Source Name,User,Status,alpha,n,num_iter,bonf_fpr,bonf_ks,naive_fpr,naive_ks,oc_fpr,oc_ks,parametric_fpr,parametric_ks
2022-09-29 17:17:54,26.7min,69c806625a2648b68277dc0d5abb80ff,,LOCAL,experiment_multiple_reference/synthetic_fpr/fpr_ltm_mref.py,miwa.daiki,FINISHED,0.05,4096,1000,0,0,0.995,0,0.036,0.38964540212145926,0.055,0.4194390307824233
2022-09-29 17:17:53,2.3min,1eb1a2b783d54c389785dfd7fb1399e1,,LOCAL,experiment_multiple_reference/synthetic_fpr/fpr_ltm_mref.py,miwa.daiki,FINISHED,0.05,256,1000,0,0,0.431,3.223540868570709e-194,0.051,0.6560210383595988,0.046,0.7529588138469958
2022-09-29 17:17:53,2.6min,d433b04c51e549e5add42be06298ac6b,,LOCAL,experiment_multiple_reference/synthetic_fpr/fpr_ltm_mref.py,miwa.daiki,FINISHED,0.05,1024,1000,0,0,0.531,3.702022414864973e-267,0.039,0.5001532455483411,0.045,0.546548090791608
2022-09-29 17:17:53,2.0min,b25a818bf48a4970b6a01af1d70f0c49,,LOCAL,experiment_multiple_reference/synthetic_fpr/fpr_ltm_mref.py,miwa.daiki,FINISHED,0.05,64,1000,0,0,0.165,4.590361515195038e-27,0.051,0.9595035595162696,0.048,0.7770340507892171


==> img/mul_ref/tpr_abs.csv <==
Start Time,Duration,Run ID,Name,Source Type,Source Name,User,Status,alpha,n,num_iter,singal,thr,bonf_ks,bonf_tpr,naive_ks,naive_tpr,oc_ks,oc_tpr,parametric_ks,parametric_tpr
2022-09-29 17:22:05,11.2min,056e9eef23754d8791f65b335f55cab1,,LOCAL,experiment_multiple_reference/synthetic_tpr/tpr_lta_mref.py,miwa.daiki,FINISHED,0.05,256,1000,4,0.0,0,0.052,0,1,4.196261810303333e-19,0.102,2.364329033013261e-102,0.33
2022-09-29 17:21:49,9.1min,b0475c5de5e74f53bfef14e199b82a0a,,LOCAL,experiment_multiple_reference/synthetic_tpr/tpr_lta_mref.py,miwa.daiki,FINISHED,0.05,256,1000,3,0.0,0,0,0,1,1.95565440659722e-12,0.098,6.857309660258804e-73,0.254
2022-09-29 17:21:17,9.0min,002266c1a61346028484ad09864bad59,,LOCAL,experiment_multiple_reference/synthetic_tpr/tpr_lta_mref.py,miwa.daiki,FINISHED,0.05,256,1000,2,0.0,0,0,0,1,0.03338179602543667,0.07,3.5785250148124664e-37,0.2
2022-09-29 17:21:01,7.4min,9a921bcc5fbc41f19c6f7edbc525b440,,LOCAL,experiment_multiple_reference/synthetic_tpr/tpr_lta_mref.py,miwa.daiki,FINISHED,0.05,256,1000,1,0.0,0,0,0,1,0.10216986254855998,0.054,9.942667760724113e-9,0.094


==> img/mul_ref/tpr_avg.csv <==
Start Time,Duration,Run ID,Name,Source Type,Source Name,User,Status,alpha,n,num_iter,singal,thr,bonf_ks,bonf_tpr,naive_ks,naive_tpr,oc_ks,oc_tpr,parametric_ks,parametric_tpr
2022-09-29 17:20:16,5.0min,75c49d71b0824c5cb0cd6266b909e604,,LOCAL,experiment_multiple_reference/synthetic_tpr/tpr_ltm_mref.py,miwa.daiki,FINISHED,0.05,256,1000,4,0.0,0,0,0,1,3.667446505584278e-10,0.064,0,0.917
2022-09-29 17:20:13,4.8min,afe9030fc8cd4f55979abc03d0e75bbe,,LOCAL,experiment_multiple_reference/synthetic_tpr/tpr_ltm_mref.py,miwa.daiki,FINISHED,0.05,256,1000,3,0.0,0,0,0,1,0.0000013326360441728672,0.073,0,0.851
2022-09-29 17:19:07,4.6min,14a134c326eb45f395fff26a6b70cb39,,LOCAL,experiment_multiple_reference/synthetic_tpr/tpr_ltm_mref.py,miwa.daiki,FINISHED,0.05,256,1000,2,0.0,0,0,0,1,0.2509590762841696,0.052,0,0.737
2022-09-29 17:18:01,4.2min,96b3ac7f5e3249aa99eb104f90f330e7,,LOCAL,experiment_multiple_reference/synthetic_tpr/tpr_ltm_mref.py,miwa.daiki,FINISHED,0.05,256,1000,1,0.0,0,0,0,0.999,0.7085383374531222,0.053,1.046488538408262e-83,0.253


==> img/one_ref/fpr_abs.csv <==
Start Time,Duration,Run ID,Name,Source Type,Source Name,User,Status,alpha,n,num_iter,bonf_fpr,bonf_ks,naive_fpr,naive_ks,oc_fpr,oc_ks,parametric_fpr,parametric_ks,permutation1_fpr,permutation1_ks,permutation2_fpr,permutation2_ks
2022-09-28 22:02:05,1.5h,ff036007c25b48d0b9accd1355a1bb39,,LOCAL,experiment_one_reference/synthetic_fpr/fpr_lta_oref.py,miwa.daiki,FINISHED,0.05,4096,1000,0,0,1,0,0.057,0.9134419254228029,0.044,0.2683624870646276,0.052,0.04811098765192623,0.055,0.14610676890102825
2022-09-28 22:02:05,55.4min,d1c3feb9f32d4ee3a8b2b811d6c93c85,,LOCAL,experiment_one_reference/synthetic_fpr/fpr_lta_oref.py,miwa.daiki,FINISHED,0.05,64,1000,0,0,0.957,0,0.056,0.19957227011899636,0.055,0.15936915197939483,0.063,0.453302614200108,0.055,0.5992486654582854
2022-09-28 22:02:05,48.6min,9f360216167a4a269091a6ad20dcafb5,,LOCAL,experiment_one_reference/synthetic_fpr/fpr_lta_oref.py,miwa.daiki,FINISHED,0.05,1024,1000,0,0,0.961,0,0.035,0.3372513697588787,0.044,0.170061290335086,0.061,0.0010688582867385765,0.051,0.00034362768245475774
2022-09-28 22:02:04,54.1min,2600eda218c34a9e9d582005abe0a16e,,LOCAL,experiment_one_reference/synthetic_fpr/fpr_lta_oref.py,miwa.daiki,FINISHED,0.05,256,1000,0,0,0.97,0,0.055,0.3420904802111848,0.053,0.10728445719117785,0.039,0.006288400775099095,0.044,0.00959538954271551


==> img/one_ref/fpr_avg.csv <==
Start Time,Duration,Run ID,Name,Source Type,Source Name,User,Status,alpha,n,num_iter,bonf_fpr,bonf_ks,naive_fpr,naive_ks,oc_fpr,oc_ks,parametric_fpr,parametric_ks,permutation1_fpr,permutation1_ks,permutation2_fpr,permutation2_ks
2022-09-28 22:09:35,1.1h,8031e46f6fc24e0596c9831227cd59a7,,LOCAL,experiment_one_reference/synthetic_fpr/fpr_ltm_oref.py,miwa.daiki,FINISHED,0.05,4096,1000,0,0,0.991,0,0.036,0.4040713657730153,0.054,0.47812838719520456,0.037,0.45169720730901186,0.043,0.1461067689010307
2022-09-28 22:09:35,44.1min,65d89c8585ce452a861014f7b2dca942,,LOCAL,experiment_one_reference/synthetic_fpr/fpr_ltm_oref.py,miwa.daiki,FINISHED,0.05,1024,1000,0,0,0.565,1.6570567730910688e-265,0.046,0.622866972286287,0.052,0.28074648762258936,0.047,0.8671025694396387,0.046,0.5966238373181724
2022-09-28 22:09:35,47.8min,153903e6c44e4272b9d140297a55a702,,LOCAL,experiment_one_reference/synthetic_fpr/fpr_ltm_oref.py,miwa.daiki,FINISHED,0.05,256,1000,0,0,0.462,5.286117551968625e-213,0.058,0.025308481026437013,0.045,0.14198637483817145,0.053,0.2917064414818882,0.058,0.3757811443515826
2022-09-28 22:09:35,47.7min,46dfd985a5be40c8a2ba622b3ac52a42,,LOCAL,experiment_one_reference/synthetic_fpr/fpr_ltm_oref.py,miwa.daiki,FINISHED,0.05,64,1000,0,0,0.237,2.182967698740097e-52,0.05,0.005339352858646157,0.056,0.12904265307571883,0.042,0.9833739376250724,0.044,0.9673132307155238


==> img/one_ref/tpr_abs.csv <==
Start Time,Duration,Run ID,Name,Source Type,Source Name,User,Status,alpha,n,num_iter,singal,thr,bonf_ks,bonf_tpr,naive_ks,naive_tpr,oc_ks,oc_tpr,parametric_ks,parametric_tpr,permutation1_ks,permutation1_tpr,permutation2_ks,permutation2_tpr
2022-09-28 22:43:20,1.0h,1c54fddea4d941e3b8136701823fbae2,,LOCAL,experiment_one_reference/synthetic_tpr/tpr_lta_oref.py,miwa.daiki,FINISHED,0.05,256,1000,4,0.0,0,0,0,1,5.190319230336881e-16,0.098,1.0781929250148789e-89,0.287,0,0,9.790148807870128e-242,0.354
2022-09-28 22:34:52,55.8min,39ddb5a12e9e4849b7bb467873ba4dc6,,LOCAL,experiment_one_reference/synthetic_tpr/tpr_lta_oref.py,miwa.daiki,FINISHED,0.05,256,1000,3,0.0,0,0,0,1,2.1987302098229465e-7,0.09,8.09918300951553e-62,0.223,0,0.001,0,0.527
2022-09-28 22:34:13,55.7min,5685cffdb886400badebfab2f0372f21,,LOCAL,experiment_one_reference/synthetic_tpr/tpr_lta_oref.py,miwa.daiki,FINISHED,0.05,256,1000,2,0.0,0,0,0,1,0.0008153004143191993,0.062,1.3769753312767399e-26,0.15,1.881325780820653e-56,0.025,0,0.854
2022-09-28 22:14:46,54.3min,28e607aa74d444ceaa3d3aef5a30a97b,,LOCAL,experiment_one_reference/synthetic_tpr/tpr_lta_oref.py,miwa.daiki,FINISHED,0.05,256,1000,1,0.0,0,0,0,1,0.9568991834409232,0.044,0.000034770580451061986,0.087,0,0.535,0,0.976


==> img/one_ref/tpr_avg.csv <==
Start Time,Duration,Run ID,Name,Source Type,Source Name,User,Status,alpha,n,num_iter,singal,thr,bonf_ks,bonf_tpr,naive_ks,naive_tpr,oc_ks,oc_tpr,parametric_ks,parametric_tpr,permutation1_ks,permutation1_tpr,permutation2_ks,permutation2_tpr
2022-09-28 22:58:14,50.1min,6b533b0fdbdf4873adc5b089696cec0b,,LOCAL,experiment_one_reference/synthetic_tpr/tpr_ltm_oref.py,miwa.daiki,FINISHED,0.05,256,1000,4,0.0,0,0,0,1,4.146807562445838e-10,0.064,0,0.916,0,0.821,0,1
2022-09-28 22:57:01,50.4min,53123a1b9e6b48b9b0d6cf08ceaa11ef,,LOCAL,experiment_one_reference/synthetic_tpr/tpr_ltm_oref.py,miwa.daiki,FINISHED,0.05,256,1000,3,0.0,0,0,0,1,7.712211028954704e-7,0.074,0,0.851,0,0.774,0,1
2022-09-28 22:53:46,44.6min,b385d1c4641e4456abf4d40008417d93,,LOCAL,experiment_one_reference/synthetic_tpr/tpr_ltm_oref.py,miwa.daiki,FINISHED,0.05,256,1000,2,0.0,0,0,0,1,0.2872965339368212,0.052,0,0.735,2.873287138605515e-271,0.545,0,0.797
2022-09-28 22:51:16,43.6min,2c777bc5a0fd4656b42286e082730180,,LOCAL,experiment_one_reference/synthetic_tpr/tpr_ltm_oref.py,miwa.daiki,FINISHED,0.05,256,1000,1,0.0,0,0,0,0.991,0.7732661732182751,0.053,1.2303629075326e-81,0.262,0.000005554331526872034,0.032,1.9079833290389822e-91,0.007

